Is Forgetting Unified? Exploring Concept Unlearning in Unified Multimodal Models

Unified multimodal models (UMMs) integrate image generation and visual understanding, but are existing single-pathway unlearning methods sufficient to suppress target concepts across both? In this work, we study cross-pathway concept unlearning. Our goal is to prevent a model from both generating images of a target concept and identifying it in input images, while preserving other capabilities. To this end, we introduce UUBench, a diagnostic benchmark covering 30 target concepts and 60 semantically related neighboring concepts. Experiments on representative UMMs show that the evaluated single-pathway methods achieve limited joint forgetting: generation-side editors strongly suppress target generation but yield limited forgetting in visual understanding, while understanding-side baselines struggle to achieve substantial forgetting even in their own pathway. Their direct composition also yields limited joint forgetting. We therefore propose UniForget, achieving joint forgetting rates of 80.0% on BAGEL-7B-MoT and 92.7% on Janus-Pro-7B, outperforming representative baselines. Further analysis reveals trade-offs between joint forgetting and capability preservation.

==> data/data_composition_bagel.csv <==
rho,df,nu,vf,tu,collapse
0.0,31.33,82.45,76.67,79.78,0.33
0.2,36.67,79.77,nan,79.11,1.17
0.4,80.00,80.00,86.67,72.22,1.50
0.6,93.33,68.17,nan,55.56,8.17
0.8,94.67,54.79,nan,46.44,16.50
1.0,92.67,44.07,nan,33.33,26.50
1.2,80.00,32.94,nan,21.90,26.00


==> data/data_composition_janus.csv <==
rho,df,nu,vf,tu,collapse
0.0,34.00,78.11,69.78,82.67,2.33
0.2,38.67,77.10,nan,82.20,1.60
0.4,46.00,76.11,nan,81.56,1.00
0.6,60.00,99.84,nan,73.00,6.50
0.8,70.00,96.17,nan,64.30,12.00
1.0,92.67,92.67,98.89,75.56,17.50
1.2,93.33,69.28,nan,55.00,23.00


==> data/data_scaling_i2t_bagel_df_tu.csv <==
n,df,tu,mmbench
1,80.00,100.00,83.50
5,70.40,94.67,83.42
10,62.40,75.33,83.59
20,56.00,75.00,83.33
30,51.20,61.78,83.16


==> data/data_scaling_i2t_janus_df_tu.csv <==
n,df,tu,mmbench
1,92.67,100.00,69.13
5,74.136,89.33,68.88
10,59.3088,88.00,68.37
20,51.8952,81.33,68.11
30,37.068,79.33,68.20


==> data/data_scaling_t2i_bagel.csv <==
n,forget,neighbor_id,geneval,dpg,cross_forget,cross_utility,cross_collapse
1,100.00,100.00,75.08,83.38,0.00,86.67,0.00
5,100.00,100.00,65.22,82.19,nan,nan,nan
10,100.00,100.00,63.56,80.63,36.00,63.33,7.50
20,100.00,88.57,50.90,76.42,36.00,45.67,19.00
30,100.00,81.48,39.24,71.36,42.00,14.22,50.17


==> data/data_scaling_t2i_janus.csv <==
n,forget,neighbor_id,geneval,dpg,cross_forget,cross_utility,cross_collapse
1,100.00,100.00,75.52,79.64,0.00,73.33,5.00
5,100.00,88.89,67.24,70.99,nan,nan,nan
10,100.00,83.33,58.24,63.80,46.00,70.67,3.00
20,100.00,65.79,48.57,53.50,51.00,53.33,8.25
30,100.00,41.82,32.69,35.89,49.33,35.56,23.17

